Succinct Differentiation of Disparate Boosting Ensemble Learning Methods for Prognostication of Polycystic Ovary Syndrome Diagnosis

Prognostication of medical problems using the clinical data by leveraging the Machine Learning techniques with stellar precision is one of the most important real world challenges at the present time. Considering the medical problem of Polycystic Ovary Syndrome also known as PCOS is an emerging problem in women aged from 15 to 49. Diagnosing this disorder by using various Boosting Ensemble Methods is something we have presented in this paper. A detailed and compendious differentiation between Adaptive Boost, Gradient Boosting Machine, XGBoost and CatBoost with their respective performance metrics highlighting the hidden anomalies in the data and its effects on the result is something we have presented in this paper. Metrics like Confusion Matrix, Precision, Recall, F1 Score, FPR, RoC Curve and AUC have been used in this paper.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> plots/pr/adapr.csv <==
,ada_precision,ada_recall
0,0.851063829787234,1.0
1,0.8478260869565217,0.975
2,0.8666666666666667,0.975
3,0.8863636363636364,0.975
4,0.9069767441860465,0.975
5,0.9285714285714286,0.975
6,0.926829268292683,0.95
7,0.95,0.95
8,0.9487179487179487,0.925
9,0.9473684210526315,0.9
10,0.9459459459459459,0.875
11,0.9444444444444444,0.85
12,0.9714285714285714,0.85
13,0.9705882352941176,0.825
14,0.9696969696969697,0.8
15,0.96875,0.775
16,0.967741935483871,0.75
17,0.9666666666666667,0.725
18,0.9655172413793104,0.7
19,0.9642857142857143,0.675
20,0.9629629629629629,0.65
21,0.9615384615384616,0.625
22,0.96,0.6
23,0.9583333333333334,0.575
24,0.9565217391304348,0.55
25,0.9545454545454546,0.525
26,0.9523809523809523,0.5
27,1.0,0.5
28,1.0,0.475
29,1.0,0.45
30,1.0,0.425
31,1.0,0.4
32,1.0,0.375
33,1.0,0.35
34,1.0,0.325
35,1.0,0.3
36,1.0,0.275
37,1.0,0.25
38,1.0,0.225
39,1.0,0.2
40,1.0,0.175
41,1.0,0.15
42,1.0,0.125
43,1.0,0.1
44,1.0,0.075
45,1.0,0.05
46,1.0,0.025
47,1.0,0.0


==> plots/pr/catpr.csv <==
,cat_precision,cat_recall
0,0.9523809523809523,1.0
1,0.9512195121951219,0.975
2,0.975,0.975
3,0.9743589743589743,0.95
4,0.9736842105263158,0.925
5,0.972972972972973,0.9
6,0.9722222222222222,0.875
7,0.9714285714285714,0.85
8,0.9705882352941176,0.825
9,0.9696969696969697,0.8
10,0.96875,0.775
11,0.967741935483871,0.75
12,0.9666666666666667,0.725
13,0.9655172413793104,0.7
14,0.9642857142857143,0.675
15,0.9629629629629629,0.65
16,1.0,0.65
17,1.0,0.625
18,1.0,0.6
19,1.0,0.575
20,1.0,0.55
21,1.0,0.525
22,1.0,0.5
23,1.0,0.475
24,1.0,0.45
25,1.0,0.425
26,1.0,0.4
27,1.0,0.375
28,1.0,0.35
29,1.0,0.325
30,1.0,0.3
31,1.0,0.275
32,1.0,0.25
33,1.0,0.225
34,1.0,0.2
35,1.0,0.175
36,1.0,0.15
37,1.0,0.125
38,1.0,0.1
39,1.0,0.075
40,1.0,0.05
41,1.0,0.025
42,1.0,0.0


==> plots/pr/gbmpr.csv <==
,gbm_precision,gbm_recall
0,0.9523809523809523,1.0
1,0.9512195121951219,0.975
2,0.95,0.95
3,0.9487179487179487,0.925
4,0.9736842105263158,0.925
5,0.972972972972973,0.9
6,0.9722222222222222,0.875
7,0.9714285714285714,0.85
8,0.9705882352941176,0.825
9,0.96875,0.775
10,0.967741935483871,0.75
11,0.9666666666666667,0.725
12,0.9655172413793104,0.7
13,0.9642857142857143,0.675
14,1.0,0.675
15,1.0,0.65
16,1.0,0.625
17,1.0,0.6
18,1.0,0.575
19,1.0,0.55
20,1.0,0.525
21,1.0,0.5
22,1.0,0.475
23,1.0,0.45
24,1.0,0.425
25,1.0,0.375
26,1.0,0.325
27,1.0,0.3
28,1.0,0.25
29,1.0,0.2
30,1.0,0.175
31,1.0,0.1
32,1.0,0.075
33,1.0,0.025
34,1.0,0.0


==> plots/pr/xgpr.csv <==
,xg_precision,xg_recall
0,0.9302325581395349,1.0
1,0.9285714285714286,0.975
2,0.926829268292683,0.95
3,0.925,0.925
4,0.9230769230769231,0.9
5,0.9473684210526315,0.9
6,0.9459459459459459,0.875
7,0.9444444444444444,0.85
8,0.9714285714285714,0.85
9,0.9705882352941176,0.825
10,0.9696969696969697,0.8
11,0.96875,0.775
12,0.967741935483871,0.75
13,0.9666666666666667,0.725
14,0.9655172413793104,0.7
15,0.9642857142857143,0.675
16,0.9629629629629629,0.65
17,0.9615384615384616,0.625
18,0.96,0.6
19,0.9583333333333334,0.575
20,0.9565217391304348,0.55
21,0.9545454545454546,0.525
22,0.9523809523809523,0.5
23,0.95,0.475
24,1.0,0.475
25,1.0,0.45
26,1.0,0.425
27,1.0,0.4
28,1.0,0.375
29,1.0,0.35
30,1.0,0.325
31,1.0,0.3
32,1.0,0.275
33,1.0,0.25
34,1.0,0.2
35,1.0,0.175
36,1.0,0.1
37,1.0,0.075
38,1.0,0.0


==> plots/roc/adaroc.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.024390243902439025
2,0.0,0.3902439024390244
3,0.125,0.3902439024390244
4,0.125,0.4878048780487805
5,0.125,0.5365853658536586
6,0.125,0.5853658536585366
7,0.125,0.6341463414634146
8,0.125,0.8292682926829268
9,0.25,0.8292682926829268
10,0.25,0.926829268292683
11,0.375,0.926829268292683
12,0.375,0.975609756097561
13,0.5,0.975609756097561
14,0.5,1.0
15,1.0,1.0


==> plots/roc/catroc.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.024390243902439025
2,0.0,0.6829268292682927
3,0.0,0.7317073170731707
4,0.0,0.7560975609756098
5,0.125,0.7560975609756098
6,0.125,0.975609756097561
7,0.25,0.975609756097561
8,0.25,1.0
9,1.0,1.0


==> plots/roc/gbroc.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.024390243902439025
2,0.0,0.0975609756097561
3,0.0,0.12195121951219512
4,0.0,0.2682926829268293
5,0.0,0.3170731707317073
6,0.0,0.36585365853658536
7,0.0,0.4634146341463415
8,0.0,0.5853658536585366
9,0.125,0.5853658536585366
10,0.125,0.6097560975609756
11,0.125,0.6585365853658537
12,0.125,0.9024390243902439
13,0.25,0.9024390243902439
14,0.25,0.9512195121951219
15,0.25,1.0
16,1.0,1.0


==> plots/roc/xgbroc.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.04878048780487805
2,0.0,0.14634146341463414
3,0.0,0.24390243902439024
4,0.0,0.2926829268292683
5,0.0,0.4634146341463415
6,0.0,0.5121951219512195
7,0.0,0.5365853658536586
8,0.125,0.5365853658536586
9,0.125,0.6829268292682927
10,0.25,0.6829268292682927
11,0.25,1.0
12,1.0,1.0

